Capture rate of weakly interacting massive particles (WIMPs) in binary star systems

The distribution of dark matter (DM) inside galaxies is not uniform. Near the central regions, its density is the highest. Then, it is logical to suppose that, inside galaxies, DM affects the physics of stars in central regions more than outer regions. Besides, current stellar evolutionary models did not consider DM effects in their assumptions. To consider the DM effects, at first one must estimate how much DM a star contains. The capture rate (CR) of DM particles by individual stars was investigated already in the literature. In this work, we discuss how CR can be affected when stars are members of binary star systems (BSS) (instead of studying them individually). When a star is a member of a BSS, its speed changes periodically due to the elliptical motion around its companion star. In this work, we investigated CR by BSSs in different BSS configurations. In the end, we discussed observational signatures that can be attributed to the DM effects in BSSs.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
